Flap like a bat: Soft pneumatic wings for biomimetic ornithopters

This paper describes the development of a bio-inspired ornithopter wing mechanism that uses soft pneumatic actuators, such as PneuNet structures, in place of revolute joints, inspired by the complicated kinematics of bat flight. The proposed design employs pneumatically driven air pockets within a flexible wing skeleton to achieve smooth, lifelike flapping motion. The actuation system is controlled by 3/2-way solenoid valves and an air pump, which manipulate airflow and actuator deformation. We demonstrate, using ANSYS FEA software, the bending behavior of the PneuNet actuators under varying pressures to inform the wing's structural design. The implementation of soft robotics in the flapping-wing system offers potential advantages over traditional mechanisms, such as reduced mechanical complexity, lower acoustic signatures, enhanced adaptability, and wing morphing. This work demonstrates the feasibility of replacing rigid revolute joints with compliant pneumatic actuators, enabling more agile, silent, and biomimetic aerial robots.

==> bend.txt <==
0.00	0
10.00	3.650548968
12.50	5.803668696
13.75	7.125320383
14.75	8.28227067
15.75	9.507110253
16.75	10.76726089
17.75	12.03094791
18.75	13.28235365
19.75	14.5094689
20.75	15.71544826
21.75	16.89388056
22.764	18.05380676
23.764	19.15773952
24.764	20.21964746
25.764	21.23290841
26.764	22.19685719
27.764	23.07837981
28.764	23.86167788
29.764	24.54702843
30.764	25.14243511
31.764	25.65237831
32.764	26.07900025
33.764	26.42909708
34.764	26.71866471

==> ftpinfo.txt <==
Hints for transfer of the files in this directory:
==================================================
When copying these files to your own computer via ftp please make sure
you transfer the following formats in

binary mode
-----------
*.dvi
*.eps
*.pdf
*.ps

ascii mode
----------
*.cls
*.ist
*.sty
*.tex
*.bst
*.txt

If you have problems or further questions with respect to the file
transfer please contact:

Frank Holzwarth      frank.holzwarth@springer.com


==> history.txt <==
Version history for the SVProc LaTeX2e class

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
26.01.16  history.txt         introducing this file

26.01.16  svproc.cls    1.0   first experimental version of the document
                              class SVProc for proceedings volumes

22.07.16  svproc.cls    1.5   initial rollout of the integrated document class
                              SVProc for Springer Nature proceedings volumes


==> readme.txt <==
This directory holds the 8 components of the SVProc tool package:

(1) a subdirectory "styles" with
- the document class "svproc.cls",
- the Springer Nature MakeIndex style file "svind.ist"
- style file "svindd.ist", same as above - German version
- additional packages "required" by the SVProc-class
  (just in case they are missing from your installation):
  aliascnt.sty (part of the Oberdiek bundle)
  remreset.sty (by David Carlisle, needed bei 'aliascnt.sty')
Caveat Author: don't overwrite your actual versions of these
packages if they are already installed on your system

- a sub(sub)directory "bibtex" containing BibTeX styles

(2) a subdirectory "templates" with
- the sample text file "author.tex",
- the sample figure file "figure.eps" or "figure.pdf"
with preset class options, packages and coding examples;

Tip: Copy all these files to your working directory, run LaTeX
and produce your own example *.dvi or *.pdf file; rename the template
files as you see fit and use them for your own input.

(3) the pdf file "quickstart.pdf" with "essentials" for
an easy implementation of the "svproc" package

(4) the pdf file "authinst.pdf" with style and
coding instructions specific to -- Proceedings --

Tip: Follow these instructions to set up your files, to type in your
text and to obtain a consistent formal style; use these pages as
checklists before you submit your ready-to-print manuscript.

(5) the pdf file "refguide.pdf" describing the
SVProc document class features independent of any specific style
requirements.

Tip: Use it as a reference if you need to alter or enhance the
default settings of the SVProc document class and/or the templates.

(6) the pdf file "authsamp.pdf" as an example of a "contribution"

(7) a subdirectory "editor" containing

    - the sample root file "editor.tex"
      with preset class options, packages and coding examples;

Tip: Copy this file to your working directory,
run LaTeX on "editor.tex" and produce your own example file;
rename the template files as you see fit and
use them for your own input.

    - the pdf file "edsamp.pdf" as an example of a "complete book"

    - the pdf file "edinst.pdf" with step-by-step
      instructions for compiling all contributions to a single book.

(8) a file "history.txt" with version history

